Randomized Decoding of Linearized Reed-Solomon Codes Beyond the Unique Decoding Radius

In this paper we address the problem of decoding linearized Reed-Solomon (LRS) codes beyond their unique decoding radius. We analyze the complexity in order to evaluate if the considered problem is of cryptographic relevance, i.e., can be used to design cryptosystems that are computationally hard to break. We show that our proposed algorithm improves over other generic algorithms that do not take into account the underlying code structure.

==> results/Wglb_q16_n40_k20_m4_t12_d4.txt <==
ell,W
1.000000000000000000e+00,9.711078032895567276e+02
2.000000000000000000e+00,4.912069349963643958e+02
4.000000000000000000e+00,2.473919444606347326e+02
5.000000000000000000e+00,1.769141113623762180e+02
8.000000000000000000e+00,1.034163256175516210e+02
1.000000000000000000e+01,8.483829115595443682e+01


==> results/Wgub_q16_n40_k20_m4_t12_d4.txt <==
ell,W
1.000000000000000000e+00,9.759657842846843323e+02
2.000000000000000000e+00,4.960649159914919437e+02
4.000000000000000000e+00,2.561700215901701085e+02
5.000000000000000000e+00,1.875979832309988069e+02
8.000000000000000000e+00,1.185793462571324142e+02
1.000000000000000000e+01,1.023119097147499303e+02


==> results/WrlbAmod_q11_n10_k5_m1_t4_d3.txt <==
ell,W
1.000000000000000000e+00,2.034407921466268476e+01
2.000000000000000000e+00,1.629986128606500984e+01
5.000000000000000000e+00,1.578391052962911090e+01
1.000000000000000000e+01,1.737875659220672375e+01


==> results/Wrlb_q16_n40_k20_m4_t12_d4.txt <==
ell,W
1.000000000000000000e+00,4.537858972086167455e+02
2.000000000000000000e+00,2.337859221465394910e+02
4.000000000000000000e+00,1.218679546806131242e+02
5.000000000000000000e+00,9.438462861892861611e+01
8.000000000000000000e+00,6.356214432821165872e+01
1.000000000000000000e+01,5.121851311623900216e+01


==> results/Wropt_q16.txt <==
ell,W
1,458.643856189797
2,238.643859113486
4,130.64526564651
5,103.105864204700

==> results/Wrub_q11_n10_k5_m1_t4_d3.txt <==
ell,W
1.000000000000000000e+00,6.892785619997827951e+01
2.000000000000000000e+00,4.094222290787152474e+01
5.000000000000000000e+00,2.674695186513771361e+01
1.000000000000000000e+01,2.432388599210293734e+01


==> results/Wrub_q16_n40_k20_m4_t12_d4.txt <==
ell,W
1.000000000000000000e+00,4.586438782037443502e+02
2.000000000000000000e+00,2.386439031416670673e+02
4.000000000000000000e+00,1.306460318101484859e+02
5.000000000000000000e+00,1.050685004875512192e+02
8.000000000000000000e+00,7.872516496779245188e+01
1.000000000000000000e+01,6.869213167503451700e+01


==> results/Wsim_q11.txt <==
ell,W
1,20.4390672417219
2,16.2733570865724
5,15.8332837736008
10,17.3818993985977
